Semi-supervised Learning in Network-Structured Data via Total Variation Minimization

We propose and analyze a method for semi-supervised learning from partially-labeled network-structured data. Our approach is based on a graph signal recovery interpretation under a clustering hypothesis that labels of data points belonging to the same well-connected subset (cluster) are similar valued. This lends naturally to learning the labels by total variation (TV) minimization, which we solve by applying a recently proposed primal-dual method for non-smooth convex optimization. The resulting algorithm allows for a highly scalable implementation using message passing over the underlying empirical graph, which renders the algorithm suitable for big data applications. By applying tools of compressed sensing, we derive a sufficient condition on the underlying network structure such that TV minimization recovers clusters in the empirical graph of the data. In particular, we show that the proposed primal-dual method amounts to maximizing network flows over the empirical graph of the dataset. Moreover, the learning accuracy of the proposed algorithm is linked to the set of network flows between data points having known labels. The effectiveness and scalability of our approach is verified by numerical experiments.

==> EdgesKarate.txt <==
a,b
2,1
3,1 
3,2
4,1 
4,2 
4,3
5,1
6,1
7,1 
7,5 
7,6
8,1 
8,2 
8,3 
8,4
9,1 
9,3
10,3
11,1 
11,5 
11,6
12,1
13,1 
13,4
14,1 
14,2 
14,3 
14,4
17,6 
17,7
18,1 
18,2
20,1 
20,2
22,1 
22,2
26,24 
26,25
28,3 
28,24 
28,25
29,3
30,24 
30,27
31,2
31,9
32,1 
32,25 
32,26 
32,29
33,3 
33,9 
33,15 
33,16 
33,19 
33,21 
33,23 
33,24 
33,30 
33,31 
33,32
34,9
34,10
34,14 
34,15 
34,16 
34,19 
34,20 
34,21 
34,23 
34,24 
34,27
34,28 
34,29 
34,30 
34,31 
34,32 
34,33

==> Exectime.csv <==
a,b
0.125,1.2207878761
0.25,1.57054553112
0.5,2.48408075688
1,3.95104133994
2,7.00511103213


==> ExectimeWorkers.csv <==
a,b
1,8.01564167479
2,5.2594798516
4,4.32728396369
8,4.06206223926


==> FigRectangleLPTVMinSampled.csv <==
i,True,TVMin,SLP
2,1,1.00000000000001,1
7,5,5,5
12,1,1.00000000000001,1
17,5,5,5
22,1,1.00000000000001,1
27,5,5,5


==> LFRNMSEvsIter.csv <==
a,TVMin,LP,NWL
1,-0.0965018758537877,-0.253263446646533,-0.0965018758747556
5,-0.384392134394886,-0.787203083897799,-0.193734631400571
10,-0.990707771777439,-1.18495971274784,-0.300360658820759
15,-1.45848669145344,-1.35791640530267,-0.415028480158543
20,-1.69258157295234,-1.41877825298056,-0.531718651553312
25,-1.78826015481132,-1.43961365129197,-0.650622798088331
30,-1.85251595467402,-1.44727752966283,-0.769925205895994
35,-1.92220003224241,-1.45033460406781,-0.886613042486415
40,-1.98295626281358,-1.4516161472606,-0.99885562705657
45,-2.02919098096753,-1.45215248564795,-1.10607489333143
50,-2.06420781560451,-1.45235763433688,-1.20856105623562
55,-2.09325907718839,-1.45241164568952,-1.30516052349545
60,-2.11926629667926,-1.45239721082551,-1.39399575745526
65,-2.14280502176542,-1.45235356575781,-1.47655931075103
70,-2.16360688380039,-1.452299582546,-1.55386496913928
75,-2.18135330867345,-1.45224427234235,-1.62505801241161
80,-2.19626936497755,-1.45219176911039,-1.68938795640222
85,-2.20881664912458,-1.45214377546983,-1.74898742549889
90,-2.21919454305685,-1.45210079174302,-1.80360853115169
95,-2.22767185226817,-1.45206273035456,-1.85267116528997
100,-2.23471731928162,-1.45202924445344,-1.89686598367997


==> LFRNMSEvsSample.csv <==
a,TVMin,LP,NWL
5,0.177151381089572,0.133785158202579,0.303961361189815
10,0.046950106540044,0.0787646220731775,0.091797184244171
15,0.0099116498244064,0.0468444250646197,0.0236923701192037
20,0.00582482233470477,0.035315938770012,0.0126804310327848
25,0.00211523455511539,0.0230881352226324,0.00490510041183659
30,0.00109542945625666,0.0155237428244658,0.00271738518405954


==> MSEoverBoundary.csv <==
a,b
1.97854922854923,4.06377637580425e-05
1.94217965367965,0.0160288197426328
1.95070066045066,7.06419079041578e-05
1.89589843163373,0.00113628953019564
1.81088628038628,0.0510416296001977
1.78521665507695,0.0478478971081404
1.67991791030607,0.0967686387819088
1.4796346045614,0.338136762688076
1.44885538421361,0.36718857045104
1.36034024803026,0.564622084362982
1.13863489565027,0.84708969895902
1.10692412635192,1.06873338791145
0.960102474750182,1.24852938127136
0.862947532218067,1.4999212623771
0.777421832094137,1.67502295150983
0.711129171843718,1.6483854975515
0.581444856274158,1.72244443387735
0.548455786559509,1.71882610973514
0.403514498895876,1.7621393853445
0.364416951222157,1.74079091161475
0.306900516690023,1.74947905988239
0.253122347747912,1.74016065301313


==> MSEoverBoundary_18-Oct-2019.csv <==
a,b
2.1,3.62315792937155e-06
3,1.8731456988104e-05
2.76060606060606,6.37391967225742e-05
2.66666666666667,6.71142248464579e-05
2.50126262626263,8.17545023171625e-05
2.46944444444444,7.97509682848439e-05
2.01767399267399,0.000180947653618828
1.83875,0.000232965172555413
1.6095790728879,0.000297796081688748
1.55447143499775,0.364375126102365
1.09422035480859,0.647745866129831
1.11452376484884,0.837259912073091
1.03693554974437,1.07748573505902
0.959902159244265,1.23060975758072
0.816168956917645,1.36651625314047
0.729849168463244,1.78492413703763
0.77112949753063,1.79740022192134
0.69595853684122,1.77958863345098
0.537827709244007,1.57799050114482
0.416684250103475,1.77781468940333
0.364289728212797,1.66676550636977
0.308614347620659,1.84917988349677
0.312486587981136,1.801860724223


==> MSEoverSBMParam_20-Oct-2019.csv <==
a,b
0.09,0.601515345973971
0.761954887218045,0.601593922382442
1.43390977443609,0.584158303871395
2.10586466165414,0.558814281892076
2.77781954887218,0.511877883957058
3.44977443609023,0.347780307707013
4.12172932330827,0.207897260141625
4.79368421052632,0.0599182029067015
5.46563909774436,0.0199283268969204
6.13759398496241,0.0123131895892057
6.80954887218045,0.00669977237639051
7.4815037593985,0.00448102535993687
8.15345864661654,0.00340101850901732
8.82541353383459,0.00284406773131693
9.49736842105263,0.00262371645844558
10.1693233082707,0.00236985494542366
10.8412781954887,0.00223001117189633
11.5132330827068,0.00202197413476334
12.1851879699248,0.00219527121134331
12.8571428571429,0.00153018356075038


==> NMSEvsEdgeNoise.csv <==
a,b,c
0,0.1032,0.0021
0.1,0.1028,0.0022
0.2,0.1025,0.0027
0.3,0.1021,0.0116
0.4,0.1004,0.0396
0.5,0.1015,0.0723
0.6,0.1081,0.1142
0.7,0.1126,0.1384
0.8,0.117,0.1613
0.9,0.1286,0.1898
1,0.1349,0.1981


==> NodesKarate.csv <==
nodeID,a,b
1,0.64,1.90
2,-0.06,2.15
3,1.98,2.44
4,-2.8,2.13
5,4.12,1.38
6,-0.32,1.50
7,2.22,1.38
8,-3.72,2.28
9,1.2,2.65
10,-1.02,2.96
11,1,1.43
12,6.86,1.41
13,-3.66,1.80
14,-0.8,2.43
15,3.26,3.20
16,1.62,3.15
17,-1.4,1.56
18,3.2,1.63
19,8.54,3.11
20,4.24,2.12
21,10.3,2.70
22,-4.06,1.98
23,10.2,2.97
24,10.1,2.81
25,13.26,2.43
26,13.3,2.29
27,4.96,3.22
28,8.86,2.47
29,8.18,2.27
30,7.06,3.17
31,3.04,2.63
32,11.84,2.61
33,6.26,2.89
34,5.54,2.77


==> RectangleLPTVMin.csv <==
i,True,TVMin,SLP
1,1,0.996666666666673,0.996077538643981
2,1,1.00000000000001,1
3,1,1.06563752856257,1.70233884716949
4,1,1.08543224602357,2.2051360568849
5,1,1.10831334973012,2.87525634199694
6,5,4.96007693893174,4.28470935065936
7,5,5,5
8,5,4.96104827192292,4.36598175852758
9,5,4.93662032391763,3.6325234932347
10,5,4.91321408834894,2.96246444236765
11,1,1.01939503829842,1.62463061843202
12,1,1.00000000000001,1
13,1,1.35130446617277,1.85122318555193
14,1,1.93317416960576,2.72731550185652
15,1,1.96384437654482,3.50181197279115
16,5,4.95740696894802,4.41905544203451
17,5,5,5
18,5,4.96561185795796,4.46142057327106
19,5,4.94511815223352,3.77325488434166
20,5,4.92785378857558,3.2851364852061
21,1,1.014501260303,1.51287318855608
22,1,1.00000000000001,1
23,1,1.02234375764716,1.5454493999305
24,1,1.04043687178074,2.08188550433578
25,1,1.05978779545231,2.69668235215926
26,5,4.96634392189089,4.50125402532022
27,5,5,5
28,5,4.98333351794566,4.97080745698534
29,5,4.98333365600747,4.96290784486046
30,5,4.98333371106289,4.95972506239552


==> RoadNMSEvsIter.csv <==
a,TVMin,LP,NWL
1,-0.103552161928865,-0.241557037956731,-0.0976853583359282
5,-0.304196482949078,-0.463673772582802,-0.502065221525711
10,-0.572592136881921,-0.617923607074966,-0.677890433619552
15,-0.806029221563631,-0.725377052923796,-0.67981137019034
20,-0.985312223063364,-0.807640996726632,-0.687849583250413
25,-1.10966109261275,-0.873466027926879,-0.704825876831021
30,-1.18940467628754,-0.927644554979037,-0.737521414481035
35,-1.23975226256243,-0.973024940192469,-0.761563394905621
40,-1.27094411057344,-1.01157720014081,-0.795814417824262
45,-1.2907735785909,-1.04465420957548,-0.812817108515346
50,-1.30341336046474,-1.07329587764141,-0.837708109637361
55,-1.31183413229527,-1.09825552987933,-0.867672368427513
60,-1.31801686141868,-1.12015997321022,-0.881429131365985
65,-1.32244808953104,-1.13946729375449,-0.904703655127051
70,-1.3257668760851,-1.15658591947998,-0.924555066500854
75,-1.32841680833633,-1.17181093038953,-0.933588128948057
80,-1.33042498738788,-1.18542252894014,-0.943416081606349
85,-1.33182953369291,-1.19761830934916,-0.966132326252048
90,-1.33291295803436,-1.20859807065642,-0.979926801369206
95,-1.33380378264848,-1.21849760440967,-0.981571608408451
100,-1.33445449218015,-1.22746394140759,-0.996184125871807


==> RoadNMSEvsSample.csv <==
a,TVMin,LP,NWL
5,0.201157241585284,0.391317851855342,0.389933514037995
10,0.108476350043747,0.18203597694718,0.24027602990217
15,0.0691251466613526,0.0976917351853771,0.150931334182579
20,0.046296217301788,0.0592292261663158,0.100882508837681
25,0.034460367489004,0.0392010072170539,0.0693359602170884
30,0.0249770521563144,0.0270916768342307,0.050698799065957


==> RoadNetResults.csv <==
a,LP,NWL,SLP
1,0.7647291285,0.9000519494,0.8881317904
10,0.4961688777,0.6218934532,0.5697099564
19,0.3981941745,0.4831076532,0.3731897178
28,0.3400069964,0.3926498447,0.2626579236
37,0.3003209873,0.329811555,0.1994945441
46,0.2712076364,0.2844682345,0.1629609871
55,0.2488429353,0.2506227991,0.1414316004
64,0.2311003407,0.2246609066,0.1284806587
73,0.2166841709,0.2045638134,0.1203308441
82,0.2047503916,0.1889345762,0.1150485061
91,0.1947220093,0.1766772139,0.1114815021
100,0.1861903047,0.1668429976,0.1090865228
109,0.1788546326,0.1588217227,0.1074282039
118,0.1724916995,0.1523132645,0.1062626387
127,0.1669278919,0.1470081721,0.1054107836
136,0.1620309483,0.1426811742,0.1047838262
145,0.1576929766,0.1391122198,0.1043581499
154,0.1538309586,0.1361612191,0.1040606735
163,0.1503740049,0.1336848586,0.1038467043
172,0.1472676772,0.1315598432,0.1037035425
181,0.144463301,0.1297858637,0.1035805909
190,0.1419239362,0.1282849494,0.1034590752
199,0.1396149424,0.1269701323,0.1033535266
208,0.1375105536,0.1258279769,0.1032648379
217,0.1355853731,0.1248276326,0.1031904539
226,0.1338210176,0.1239197554,0.1031336688
235,0.1321983958,0.1231124814,0.1030896754
244,0.1307041409,0.1224412312,0.1030428359
253,0.1293235928,0.1219006458,0.1029898762
262,0.1280468747,0.1214677488,0.1029351434
271,0.1268625222,0.1211369577,0.10287491
280,0.1257631349,0.1208821335,0.1028075836
289,0.1247396056,0.120667779,0.1027408839
298,0.1237863217,0.1204692912,0.1026834866


==> TVMinNLasso_20-Oct-2019.csv <==
Node,lambdavala,lambdavalb,lambdavalc,TVMin,true
1,0.0954940000000008,0.0765400000000005,1.17175616782583e-05,0.0999999999999985,0.1
10,4.43893615898399e-05,0.0004438936158984,2.0464355498852e-06,0.0936789963461893,0.1
20,4.44027201880547e-05,0.000444027201880547,2.65498605642561e-06,0.0937885800192221,0.1
30,4.438938748268e-05,0.000443893874826802,2.05673303262304e-06,0.0936810501883704,0.1
40,4.4398843235028e-05,0.00044398843235028,2.47012363546173e-06,0.0937534556414183,0.1
50,4.43898784076416e-05,0.000443898784076417,2.07173542465816e-06,0.0936834990447906,0.1
60,4.43863830352188e-05,0.000443863830352188,1.889874144914e-06,0.0936509465214344,0.1
70,4.43825874721024e-05,0.000443825874721025,1.70943244555662e-06,0.0936188739405195,0.1
80,4.43819369246767e-05,0.000443819369246766,1.66758656270657e-06,0.093611480855855,0.1
90,4.43907275183453e-05,0.000443907275183454,2.11056782565706e-06,0.0936904272829256,0.1
100,4.44026520220142e-05,0.000444026520220142,2.65096596147764e-06,0.0937877997163465,0.1
110,4.43230518602994e-05,0.000443230518602994,-1.29237086544433e-06,0.0930825199614177,-0.1
120,4.43248280363309e-05,0.000443248280363308,-1.20240062910789e-06,0.0930985943723808,-0.1
130,4.43278422580122e-05,0.000443278422580122,-1.0609280860727e-06,0.0931234652541567,-0.1
140,4.4316213484509e-05,0.00044316213484509,-1.69509383097258e-06,0.0930095033454946,-0.1
150,4.43221955496439e-05,0.000443221955496439,-1.34327492679917e-06,0.0930730918459033,-0.1
160,4.43288261521858e-05,0.000443288261521857,-1.00984431561758e-06,0.0931327337175515,-0.1
170,4.43261249871983e-05,0.000443261249871983,-1.14421162524252e-06,0.093108941444722,-0.1
180,4.43239588746528e-05,0.000443239588746529,-1.24617294630307e-06,0.0930905638487634,-0.1
190,4.43244258742804e-05,0.000443244258742805,-1.22722478623064e-06,0.0930940542928683,-0.1
200,-0.0962378000000016,-0.0803779999999987,-1.28808243734047e-05,-0.0999999999999985,-0.1

